Matching Features, Not Tokens: Energy-Based Fine-Tuning of Language Models

Cross-entropy (CE) training provides dense and scalable supervision for language models, but it optimizes next-token prediction under teacher forcing rather than sequence-level behavior under model rollouts. We introduce a feature-matching objective for language-model fine-tuning that targets sequence-level statistics of the completion distribution, providing dense semantic feedback without requiring a task-specific verifier or preference model. To optimize this objective efficiently, we propose energy-based fine-tuning (EBFT), which uses strided block-parallel sampling to generate multiple rollouts from nested prefixes concurrently, batches feature extraction over these rollouts, and uses the resulting embeddings to perform an on-policy policy-gradient update. We present a theoretical perspective connecting EBFT to KL-regularized feature-matching and energy-based modeling. Empirically, across Q&A coding, unstructured coding, and translation, EBFT matches RLVR and outperforms SFT on downstream accuracy while achieving a lower validation cross-entropy than both methods.

==> ce_moment_matching_plots_final_pdf/coding_evals_code200tok_t06_ablations_main__cross_entropy/meta.json <==
{
  "created_at": "2026-03-09T04:55:14.181016+00:00",
  "mode": "local_results_multi_run",
  "config_path": "/Users/carlesdomingoienrich/Desktop/ebm_openrlhf/inference_plotting_configs_final/coding_evals_code200tok_t06_ablations_main.yaml",
  "results_root": "/Users/carlesdomingoienrich/Desktop/ebm_openrlhf/full_results/code200tok_temp06_final",
  "metric_group": "cross_entropy",
  "n_runs": 4,
  "n_metrics": 1,
  "metrics": [
    "answer_ce_loss"
  ],
  "x_axis": "epoch_log",
  "runs": [
    "ed_sweep_a_lr_1e-06_ctx_8_cpt_qwen15_dm_False_ed_code200_eval_temperature_0.6_ed_temp_0.6_mt_temp_0.6_gen_8_ne_2_pt_qwen15_pd_code200_qm_False_str_8_temp_0.6",
    "ed_sweep_a_lr_1e-06_ctx_8_cpt_qwen15_csl_mean_pooling_dm_False_ed_code200_eval_temperature_0.6_ed_temp_0.6_mt_temp_0.6_gen_8_ne_2_pt_qwen15_pd_code200_qm_False_str_8_temp_0.6",
    "ed_sweep_a_lr_1e-06_ctx_8_cpt_Qwen2.5-1.5B-random-weights_dm_False_ed_code200_eval_temperature_0.6_ed_temp_0.6_mt_temp_0.6_gen_8_ne_2_pt_qwen15_pd_code200_qm_False_str_8_temp_0.6",
    "ed_sweep_a_lr_1e-06_ctx_8_cpt_qwen7_dm_False_ed_code200_eval_down_steps_200_eval_steps_200_ev_temp_0.6_ed_temp_0.6_mt_temp_0.6_gen_8_ne_2_pt_qwen15_pd_code200_qm_False_str_8_temp_0.6"
  ],
  "missing_runs": []
}

==> ce_moment_matching_plots_final_pdf/coding_evals_code200tok_t06_ablations_main__moment_rewards/meta.json <==
{
  "created_at": "2026-03-09T04:55:14.690447+00:00",
  "mode": "local_results_multi_run",
  "config_path": "/Users/carlesdomingoienrich/Desktop/ebm_openrlhf/inference_plotting_configs_final/coding_evals_code200tok_t06_ablations_main.yaml",
  "results_root": "/Users/carlesdomingoienrich/Desktop/ebm_openrlhf/full_results/code200tok_temp06_final",
  "metric_group": "moment_rewards",
  "n_runs": 4,
  "n_metrics": 4,
  "metrics": [
    "reward_pass1_effective",
    "reward_pass1_gt",
    "reward_pass1_diversity",
    "reward_pass1_effective_3_term_alpha_1"
  ],
  "x_axis": "epoch_log",
  "runs": [
    "ed_sweep_a_lr_1e-06_ctx_8_cpt_qwen15_dm_False_ed_code200_eval_temperature_0.6_ed_temp_0.6_mt_temp_0.6_gen_8_ne_2_pt_qwen15_pd_code200_qm_False_str_8_temp_0.6",
    "ed_sweep_a_lr_1e-06_ctx_8_cpt_qwen15_csl_mean_pooling_dm_False_ed_code200_eval_temperature_0.6_ed_temp_0.6_mt_temp_0.6_gen_8_ne_2_pt_qwen15_pd_code200_qm_False_str_8_temp_0.6",
    "ed_sweep_a_lr_1e-06_ctx_8_cpt_Qwen2.5-1.5B-random-weights_dm_False_ed_code200_eval_temperature_0.6_ed_temp_0.6_mt_temp_0.6_gen_8_ne_2_pt_qwen15_pd_code200_qm_False_str_8_temp_0.6",
    "ed_sweep_a_lr_1e-06_ctx_8_cpt_qwen7_dm_False_ed_code200_eval_down_steps_200_eval_steps_200_ev_temp_0.6_ed_temp_0.6_mt_temp_0.6_gen_8_ne_2_pt_qwen15_pd_code200_qm_False_str_8_temp_0.6"
  ],
  "missing_runs": []
}
